Optimization and Identification of Lattice Quantizers

Lattices with minimal normalized second moments are designed using a new numerical optimization algorithm. Starting from a random lower-triangular generator matrix and applying stochastic gradient descent, all elements are updated towards the negative gradient, which makes it the most efficient algorithm proposed so far for this purpose. A graphical illustration of the theta series, called theta image, is introduced and shown to be a powerful tool for converting numerical lattice representations into their underlying exact forms. As a proof of concept, optimized lattices are designed in dimensions up to 16. In all dimensions, the algorithm converges to either the previously best known lattice or a better one. The dual of the 15-dimensional laminated lattice is conjectured to be optimal in its dimension and its exact normalized second moment is computed.

==> logth10.txt <==
0.	1.
1.9895074290009997	1.
1.9895074290009997	2.9999999999999996
1.9925661924429998	2.9999999999999996
1.9925661924429998	4.999999999999998
1.993634718698	4.999999999999998
1.993634718698	6.999999999999998
1.9950351083960003	6.999999999999998
1.9977666214789997	44.99999999999999
2.003394150363	164.99999999999994
2.0054773864730002	171.00000000000009
2.006763637685	171.00000000000009
2.008108433937	181.00000000000006
2.4863207750739997	181.00000000000006
2.4863207750739997	183.00000000000009
2.487917148729	183.00000000000009
2.4938173475550003	227.00000000000006
2.5043813112360005	605.0000000000002
2.5094995660670003	677.
2.512819065516	693.
3.976266581926001	696.9999999999995
3.980871130349	714.9999999999999
3.98625540318	806.9999999999995
3.9970814606670007	1804.999999999998
4.005638244002001	3379.0000000000023
4.011572821811	3881.
4.017954086989	4034.999999999998
4.025287513815	4071.0000000000023
4.477060598315999	4097.000000000003
4.483155740049	4203.000000000004
4.489361054980002	4557.000000000003
4.507306570895999	8264.999999999993
4.513816924859999	8961.
4.520601719207	9158.999999999998
10.	9193.000000000002


==> logth11.txt <==
0.	1.
1.9339157664089999	1.
1.9339157664089999	2.9999999999999996
1.941127300782	2.9999999999999996
1.941127300782	4.999999999999998
1.9443033806760002	4.999999999999998
1.9474943404529999	48.99999999999997
1.9519652225110002	125.00000000000004
1.9530934810260001	125.00000000000004
1.9543976198489994	133.
2.584946768593	133.
2.588509979783	171.00000000000009
2.600715227699	818.9999999999995
2.6056360604599997	1060.9999999999998
2.6097760669189984	1106.9999999999993
2.612923494191	1122.9999999999998
3.872929552401001	1128.9999999999998
3.878917179964	1164.9999999999998
3.885622355165998	1323.0000000000005
3.8930958601990007	1948.9999999999998
3.901228267282001	3309.0000000000023
3.906865492854	3840.9999999999977
3.912609879149	4056.9999999999895
3.919619237843999	4090.999999999998
4.520558055163001	4117.
4.525459194479	4244.9999999999945
4.531352716998999	4709.000000000001
4.536513124144001	5709.000000000005
4.551179767026	12968.999999999982
4.556083887931	14936.999999999993
4.5619881826710005	16100.999999999989
4.568165641430999	16431.000000000004
10.	16500.999999999993


==> logth12.txt <==
0.	1.
1.995429792889	1.
1.9954851446980002	4.999999999999998
1.9965798815249998	4.999999999999998
2.0004664399659995	66.99999999999991
2.0039169920060003	121.00000000000003
2.461696360273	121.00000000000003
2.461696360273	122.99999999999994
2.462971969641	122.99999999999994
2.462971969641	125.00000000000004
2.471865819433	125.00000000000004
2.471865819433	126.99999999999999
2.473829031323	126.99999999999999
2.473829031323	128.99999999999986
2.475191994455	128.99999999999986
2.475191994455	130.99999999999994
2.476581062187	130.99999999999994
2.4780912318259998	137.00000000000003
2.479681224981	137.00000000000003
2.483531388907	159.
2.487187097028	205.00000000000006
2.4904462986049998	239.00000000000009
2.500992491209	532.9999999999993
2.509086124116	765.
2.513328741976	831.0000000000003
2.5226875972230003	872.999999999999
2.527390573083	881.0000000000003
2.5407932487640004	889.0000000000001
2.969498594271	892.9999999999997
2.977331256289	916.999999999999
2.982528191652	982.9999999999999
2.98706387201	1047.0000000000002
3.005388477793	1559.0000000000002
3.012648868947	1742.9999999999984
3.023894500228	1883.0000000000002
3.0370339007360005	1912.999999999998
3.951263599270999	1922.9999999999986
3.9701937439100004	2053.0000000000005
3.978221008147999	2220.999999999998
3.991164195024	2906.999999999999
4.006788213489	4798.999999999993
4.015003016713	5413.
4.025668800824	5775.
4.0390474059870005	5942.999999999998
4.071216117074	6016.9999999999945
4.449241857765	6051.
4.461431687377	6236.999999999998
4.4700390644959995	6658.999999999995
4.481255794725	8052.999999999997
4.509142174068	16536.99999999999
4.519150618682	18887.000000000007
4.529982057611999	20100.999999999996
4.546356147441001	20715.000000000015
4.5576958246769985	20853.000000000015
4.957146647738	21005.000000000004
4.971977543035	21753.
4.985567793198001	23704.999999999996
5.013371626073999	30099.000000000007
5.0271461589749995	32039.
5.0396510802510015	32842.99999999994
5.065293806186999	33137.000000000015
10.	33153.00000000001


==> logth13.txt <==
0.	1.
1.980864834624	1.
1.980864834624	2.9999999999999996
1.9853122002210002	2.9999999999999996
1.9866080851410002	12.999999999999995
1.988137151059	23.
1.9905014123899991	34.99999999999998
1.9915459513629998	34.99999999999998
1.991988065352	44.99999999999999
1.9931106125540001	44.99999999999999
1.993825268211	57.00000000000001
2.005468306358	57.00000000000001
2.0083360803989994	97.
2.042806546491	97.
2.042806546491	98.99999999999999
2.375135966787	98.99999999999999
2.375135966787	100.99999999999993
2.379792313006	100.99999999999993
2.379792313006	103.00000000000001
2.383954678778	103.00000000000001
2.384077169707	106.99999999999996
2.385767791431	106.99999999999996
2.385767791431	108.99999999999997
2.391849397647	108.99999999999997
2.392714552602	115.00000000000001
2.393995662889	119.00000000000003
2.3970514267719993	119.00000000000003
2.40303760668	161.00000000000003
2.4043303338099995	161.00000000000003
2.4061274015509997	184.99999999999977
2.409530205209	223.00000000000003
2.4111610293539996	225.
2.4156015346799995	248.99999999999994
2.4190020965459995	283.
2.425314126697	324.99999999999994
2.429950399801	338.9999999999999
2.435707273825	345.00000000000017
2.435851330644	348.99999999999994
2.4417245923839994	350.9999999999999
2.450494327125	355.00000000000006
2.4903819306309996	356.9999999999999
2.4904489336799998	360.99999999999983
2.4936802235539997	365.
2.498605082867	410.9999999999995
2.504580382358	464.99999999999983
2.507293644957	484.9999999999996
2.510977296372	495.
2.5813320504290003	496.99999999999966
2.592632252842	503.
2.59388551612	508.9999999999999
2.5979339279550007	510.99999999999955
2.603282370996	542.9999999999999
2.6092283524910003	612.9999999999995
2.6109703145750003	618.9999999999995
2.6171942220060003	691.0000000000002
2.618813128191	719.0000000000002
2.6206847705179994	726.9999999999999
2.6329652930579996	910.9999999999999
2.640084898095	982.9999999999999
2.643109947644	1002.9999999999994
2.6437575219219998	1014.9999999999991
2.6520965418139997	1042.9999999999993
2.6604499432849993	1055.0000000000002
2.8963881899319994	1060.9999999999998
2.9088704691080003	1092.9999999999993
2.9186330652059995	1152.9999999999989
2.9265478765779993	1210.9999999999995
2.9394600989499993	1290.9999999999989
2.9540295711419997	1310.9999999999989
3.0985984518509992	1318.9999999999986
3.111290997724	1343.0000000000002
3.117956031284999	1381.0000000000005
3.125814716373	1487.
3.1302701929399994	1537.0000000000005
3.137808868109	1729.0000000000007
3.1621143828169997	2602.9999999999977
3.170017484096	2814.9999999999986
3.183455194710999	3042.9999999999973
3.2012148971339998	3102.9999999999977
3.6161459119390007	3120.999999999998
3.628417624611001	3199.000000000002
3.6406184829559995	3323.0000000000027
3.6603011890209998	3577.0000000000005
3.680081648325999	3660.999999999992
3.940767635585999	3689.000000000001
3.9607154438020005	3820.9999999999977
3.970112951914999	4041.
3.9850021681349994	4710.999999999996
4.002081105759999	5409.000000000004
4.014829991529999	5879.
4.023855808995	6140.999999999995
4.040630906611	6471.
4.063555869142	6597.000000000003
4.340063816560998	6647.000000000001
4.357702528164	6802.999999999989
4.373995156772001	7260.999999999999
4.3910206576299995	8439.
4.4192382097700005	11435.000000000007
4.435114158561	12638.999999999978
4.455131029023999	13280.999999999996
4.473862579206	13827.000000000002
4.488352781894	14806.999999999989
4.513117395799	17212.999999999993
4.531593434598001	18632.999999999985
4.553364704382001	19430.999999999996
4.579252085548	20124.999999999993
4.596470061271999	21386.999999999945
4.6410213906	27628.999999999996
4.661673553578999	29494.99999999993
4.696562183182	31089.000000000015
4.727600037458	31552.99999999997
4.861633694479	31683.000000000015
4.889569559727999	32548.99999999992
4.917336067388001	35031.00000000001
4.936756951078	36974.99999999998
4.9644306481600005	38092.99999999997
5.084691855529999	38567.
5.105358538184	39700.99999999998
5.126002626621001	42540.999999999985
5.1635515714630005	51902.99999999998
5.179006723754	54970.99999999996
5.198493552494002	57030.99999999986
5.236721946038001	57915.00000000001
10.	57930.99999999998


==> logth14.txt <==
0.	1.
1.991026683327	1.
1.9912016972360003	4.999999999999998
1.994692171301	4.999999999999998
1.9958500323999997	15.
1.9969311956489995	15.
1.997510818774	21.
2.0000052240589996	21.
2.0000052240589996	23.
2.0014950031980003	23.
2.0014950031980003	24.999999999999986
2.2992397020969997	24.999999999999986
2.2992397020969997	26.99999999999999
2.3007372501570003	26.99999999999999
2.3007539125410004	30.999999999999986
2.301982304919	30.999999999999986
2.3138903690509998	211.00000000000003
2.31701112775	266.9999999999998
2.319791265397	293.0000000000001
2.3214440866000006	295.0000000000001
2.6794939910560003	295.0000000000001
2.6794939910560003	297.00000000000006
2.695439054781	297.00000000000006
2.696455830523	300.9999999999999
2.6990308264889995	300.9999999999999
2.6999041445290004	305.00000000000006
2.701894536178	306.9999999999999
2.705165983991	321.
2.706594535622	322.99999999999994
2.707370349439	333.
2.7095436505980004	338.9999999999999
2.711644233825	366.99999999999983
2.7173431295199997	450.9999999999997
2.734982198976	1487.
2.7439056478539996	1996.9999999999984
2.7520478212499997	2177.
2.7599071238170003	2210.999999999998
3.450547779435	2225.
3.4570455722540006	2284.999999999999
3.4649314776339994	2562.999999999997
3.4756718483750006	3085.0000000000014
3.4819307934229995	3164.999999999999
3.8414898063319995	3191.0000000000014
3.850610438296	3304.999999999999
3.8587093752339983	3483.0000000000027
3.8684528503160003	4176.999999999997
3.8951311203529992	10466.999999999998
3.9044593313419997	12439.00000000001
3.9121548589380004	13237.000000000004
3.9202044194230004	13476.999999999965
4.2641750715010005	13656.999999999998
4.282193587871	14066.999999999987
4.296544251567	15122.999999999993
4.321693530361	18811.000000000007
4.334033528342	19691.000000000015
4.352528559172	20017.
4.602786970901999	20116.999999999953
4.614633852042	20646.999999999996
4.6341502760669995	22946.99999999998
4.6448452437890015	23268.999999999993
4.689952856508	23476.99999999999
4.7071994682380005	24255.000000000007
4.721888803524999	26044.999999999996
4.744196497583	29603.000000000022
4.756055648214	30580.999999999996
4.787336756608001	30966.99999999998
4.990237024101999	31177.00000000001
5.003705140375999	31961.00000000001
5.012901123665999	33486.999999999956
5.020705756315	36188.999999999985
5.032650997305	44430.999999999985
5.053742597985	68777.00000000006
5.063314939012	76922.99999999999
5.072877946213	81012.99999999994
5.086391604425	82656.99999999987
10.	82807.00000000004


==> logth15.txt <==
0.	1.
2.247483703921	1.
2.247483703921	2.9999999999999996
2.257095877276	2.9999999999999996
2.257095877276	4.999999999999998
2.2629528511089996	4.999999999999998
2.265558026679	26.99999999999999
2.266614586423	26.99999999999999
2.2697282830030003	66.99999999999991
2.2756846312220005	175.00000000000009
2.281826684379	266.9999999999998
2.283947992313	277.
2.2858531996759996	277.
2.2864761233929993	280.9999999999999
2.815778217864	280.9999999999999
2.817282451803999	287.00000000000006
2.8194711903350007	289.00000000000006
2.8216798929960007	306.9999999999999
2.822874005804	306.9999999999999
2.8284787911330005	374.9999999999996
2.8470409297669996	1793.0000000000002
2.8537307547440003	2226.9999999999973
2.8589750038470005	2303.0000000000005
2.8649429205499994	2329.0000000000005
3.0078597878049997	2342.999999999997
3.016482673399001	2382.999999999997
3.02352261353	2588.999999999998
3.0396539817510004	3796.9999999999986
3.046308611993	4003.0000000000005
3.0539729604210004	4038.999999999998
3.7591269694710006	4061.0000000000023
3.7679714563140005	4183.000000000002
3.7757770899980003	4497.000000000001
3.790792596524	6902.999999999997
3.798970067873999	8490.999999999995
3.806118860960001	9220.999999999996
3.8134068464619997	9403.000000000002
4.317483512689	9471.000000000007
4.3280100278089995	9768.999999999995
4.336076781883	10612.999999999995
4.342592199769999	12309.000000000011
4.363815862747999	30645.000000000015
4.373134735287	37554.99999999998
4.379123708211	39351.000000000015
4.386612051439998	40051.00000000001
4.517954703922	40407.00000000001
4.527872616819	41224.99999999998
4.535940781688001	43050.999999999956
4.557170626709	54382.99999999989
4.567935297272001	57421.00000000001
4.584050669676	58054.99999999996
10.	58097.00000000002


==> logth16.txt <==
0.	1.
2.7409517587240004	1.
2.7409517587240004	2.9999999999999996
2.785866991131001	2.9999999999999996
2.785866991131001	4.999999999999998
2.7894111055710002	4.999999999999998
2.790884051644001	11.000000000000002
2.793154736773	11.000000000000002
2.797287312609	57.00000000000001
2.8062186010600008	201.
2.8186525636970003	660.9999999999998
2.833159227004001	2864.9999999999986
2.8415972454309983	3885.
2.8484950685410007	4241.000000000001
2.859669223181	4316.999999999994
4.168185617243001	4349.000000000003
4.178426782811999	4503.000000000001
4.188013426027002	4849.000000000004
4.2005927980249975	5647.000000000003
4.212068958702	7238.999999999994
4.226883734465	13008.999999999995
4.249793156615001	44227.000000000015
4.257968422663	55682.999999999985
4.266091358252	62168.99999999995
4.274421740887999	64787.00000000004
4.288445279815001	65709.
10.	65760.99999999994


==> logtheta1.txt <==
0.	1.
0.627087727393	1.
0.627087727393	3.0000000000000004
0.682999767844	3.0000000000000004
0.682999767844	4.999999999999999
1.047519721056	4.999999999999999
1.047519721056	6.999999999999999
1.063451854294	6.999999999999999
1.063451854294	9.000000000000002
1.098334245125	9.000000000000002
1.098334245125	11.000000000000002
1.1389850449299999	11.000000000000002
1.1389850449299999	13.
1.1534212813740004	13.
1.1534212813740004	15.
1.190456809695	15.
1.190456809695	17.
1.223798701907	17.
1.223798701907	18.999999999999996
1.232544600875	18.999999999999996
1.232544600875	21.
1.239260010034	21.
1.239260010034	23.
1.2654246535509999	23.
1.2654246535509999	24.999999999999996
1.2757704511859997	24.999999999999996
1.2757704511859997	27.
1.366806942825	27.
1.366806942825	29.000000000000004
1.3836446595200003	29.000000000000004
1.3836446595200003	31.
1.4034285890510003	31.
1.4034285890510003	33.
1.410134024726	33.
1.410134024726	34.99999999999999
1.4329657331310002	34.99999999999999
1.4329657331310002	37.
1.4596941034240003	37.
1.4596941034240003	38.99999999999999
1.4809700164510002	38.99999999999999
1.4809700164510002	41.00000000000001
1.5053792697339998	41.00000000000001
1.5053792697339998	43.
1.521840745349	43.
1.521840745349	44.99999999999999
1.5310267882589996	44.99999999999999
1.5310267882589996	46.99999999999999
1.566971882631	46.99999999999999
1.5671003050630001	51.
1.6565397098159997	51.
1.6565397098159997	53.00000000000001
1.7221889803389998	53.00000000000001
1.7221889803389998	55.000000000000014
1.739826589107	55.000000000000014
1.739826589107	57.00000000000001
1.7483437750950002	57.00000000000001
1.7483437750950002	59.000000000000014
1.7651952676590001	59.000000000000014
1.7651952676590001	61.00000000000001
1.7973982997340001	61.00000000000001
1.7973982997340001	62.99999999999999
1.811160969986	62.99999999999999
1.811160969986	64.99999999999999
1.8141072807429999	64.99999999999999
1.8141072807429999	66.99999999999997
1.817744816458	66.99999999999997
1.817744816458	69.00000000000001
1.824732674615	69.00000000000001
1.824732674615	71.
1.8348417913720003	71.
1.8356523572990002	74.99999999999997
1.8487285965020002	74.99999999999997
1.8487285965020002	77.00000000000001
1.8626333726939999	77.00000000000001
1.8626333726939999	79.
1.870857591963	79.
1.870857591963	81.00000000000003
1.8754437987020003	81.00000000000003
1.8754437987020003	83.00000000000003
1.8878866331679998	83.00000000000003
1.8878866331679998	85.00000000000001
1.9212005975980002	85.00000000000001
1.9218575795089998	88.99999999999999
1.945749959055	88.99999999999999
1.945749959055	90.99999999999997
1.9608143469039998	90.99999999999997
1.9608143469039998	93.00000000000003
1.9750287439640002	93.00000000000003
1.9750287439640002	95.
1.978636480921	95.
1.978636480921	97.
1.979890669956	97.
1.979890669956	98.99999999999999
1.9947859360779998	98.99999999999999
1.9947859360779998	101.00000000000003
2.0013448743759996	101.00000000000003
2.0013448743759996	103.00000000000001
2.0349420021549998	103.00000000000001
2.0349420021549998	104.99999999999997
2.045233148784	104.99999999999997
2.045233148784	106.99999999999996
2.0700459737	106.99999999999996
2.0700459737	108.99999999999997
2.072520957519	108.99999999999997
2.072520957519	110.99999999999997
2.073770350395	110.99999999999997
2.073770350395	113.00000000000003
2.075714814771	113.00000000000003
2.075714814771	115.00000000000001
2.0812146535619998	115.00000000000001
2.081357232615	119.00000000000003
2.091580005255	119.00000000000003
2.091580005255	121.00000000000003
2.0958070233169996	121.00000000000003
2.0958070233169996	122.99999999999994
2.116670296023	122.99999999999994
2.116670296023	125.00000000000004
2.131503154463	125.00000000000004
2.131503154463	126.99999999999999
2.145183247485	126.99999999999999
2.1459362787779996	130.99999999999994
2.1518971770000004	130.99999999999994
2.152011278241	135.00000000000003
2.154363121799	135.00000000000003
2.155258118443	138.99999999999997
2.157589428483	138.99999999999997
2.157589428483	141.00000000000003
2.1744940225410003	141.00000000000003
2.1744940225410003	142.99999999999994
2.1766283704499996	142.99999999999994
2.1766283704499996	144.99999999999997
2.1777558418289997	144.99999999999997
2.1793855303900003	151.
2.1851938407950002	151.
2.1851938407950002	152.99999999999997
2.197729171474	152.99999999999997
2.197729171474	155.00000000000003
2.201668686595	155.00000000000003
2.201668686595	156.99999999999994
2.209940524955	156.99999999999994
2.209940524955	159.
2.213515259446	159.
2.213515259446	161.00000000000003
2.2299919920989995	161.00000000000003
2.2299919920989995	163.
2.2443363494120003	163.
2.244995271507	167.00000000000006
2.253643234242	167.00000000000006
2.254536866718	171.00000000000009
2.2559682671320003	171.00000000000009
2.2559682671320003	173.00000000000006
2.2667208910949994	173.00000000000006
2.2667208910949994	175.00000000000009
2.2768553503569997	175.00000000000009
2.2768553503569997	176.99999999999994
2.2808784439950003	176.99999999999994
2.2808784439950003	179.
2.2950577478450005	179.
2.2950577478450005	181.00000000000006
2.296771652715	181.00000000000006
2.296771652715	183.00000000000009
2.298447063356	183.00000000000009
2.298447063356	184.99999999999991
2.301459038961	184.99999999999991
2.301459038961	187.00000000000003
2.311506553608	187.00000000000003
2.311506553608	189.00000000000003
2.333933608005	189.00000000000003
2.333933608005	191.
2.337204356491	191.
2.337204356491	193.
2.3412015665479995	193.
2.3412015665479995	195.
2.356422873192	195.
2.356422873192	197.
2.358986512308	197.
2.3593186229899996	201.
2.3673868911860003	201.
2.3685227686819994	206.99999999999994
2.37581932946	206.99999999999994
2.37581932946	208.99999999999997
2.378741147384	208.99999999999997
2.378741147384	211.00000000000003
2.3816942663719995	211.00000000000003
2.381972139078	214.99999999999991
2.3867046823819997	214.99999999999991
2.387378727483	219.00000000000003
2.398123004307	219.00000000000003
2.398123004307	220.99999999999991
2.4004606201670002	220.99999999999991
2.4004606201670002	223.00000000000003
2.407474589125	223.00000000000003
2.407474589125	225.
2.4103566188779997	225.
2.4103566188779997	227.00000000000006
2.4131762034360005	227.00000000000006
2.4131762034360005	229.00000000000006
2.4262264015420003	229.00000000000006
2.4262264015420003	230.99999999999994
2.460489755875	230.99999999999994
2.460489755875	232.99999999999991
2.4785014703109995	232.99999999999991
2.478817714882	237.00000000000009
2.481488501527	237.00000000000009
2.481567895906	240.99999999999994
2.4850381560179997	240.99999999999994
2.4850381560179997	242.99999999999994
2.4985255964179998	242.99999999999994
2.4985255964179998	245.0000000000001
2.5004894317439996	245.0000000000001
2.5004894317439996	247.00000000000006
2.501980154883	247.00000000000006
2.501980154883	248.99999999999994
2.506526655564	248.99999999999994
2.508350909572	254.99999999999991
2.513605843651	254.99999999999991
2.513605843651	257.00000000000006
2.5199257570219995	257.00000000000006
2.5199257570219995	258.9999999999999
2.5298171774190004	258.9999999999999
2.5298171774190004	261.00000000000006
2.5311576340050004	261.00000000000006
2.5311576340050004	263.00000000000006
2.5439204240659996	263.00000000000006
2.5439204240659996	264.99999999999994
2.5481699805830003	264.99999999999994
2.5481699805830003	267.00000000000006
2.5627443009310005	267.00000000000006
2.5627443009310005	269.
2.566980574591	269.
2.566980574591	271.00000000000006
2.5767276929839995	271.00000000000006
2.5779648567819997	277.
2.586177045865	277.
2.586177045865	278.99999999999994
2.598530718216	278.99999999999994
2.598530718216	280.9999999999999
2.6054266974069993	280.9999999999999
2.6054266974069993	283.
2.614388719076	283.
2.615259547463	289.00000000000006
2.619310200791	289.00000000000006
2.6196466968219996	293.0000000000001
2.620910301334	293.0000000000001
2.620910301334	295.0000000000001
2.629342553851	295.0000000000001
2.629342553851	297.00000000000006
2.6306771361249996	297.00000000000006
2.6306771361249996	299.0000000000001
2.636345177736	299.0000000000001
2.636345177736	300.9999999999999
2.6393914192750003	300.9999999999999
2.6393914192750003	302.9999999999999
2.641513500542	302.9999999999999
2.642591228173	306.9999999999999
2.6460397169579997	306.9999999999999
2.647252268293	310.99999999999994
2.6486683875649994	310.99999999999994
2.6486683875649994	312.9999999999999
2.655166039674	312.9999999999999
2.655166039674	315.
2.6604128176239996	315.
2.6604128176239996	316.9999999999999
2.66262410632	316.9999999999999
2.66262410632	318.99999999999994
2.667858695699	318.99999999999994
2.667858695699	321.
2.6717449354799996	321.
2.6721649706789994	324.99999999999994
2.6753150136180004	324.99999999999994
2.6753150136180004	327.
2.68345154716	327.
2.68345154716	329.
2.6856284872280005	329.
2.6856284872280005	331.
2.68818296536	331.
2.6888363445150003	334.99999999999994
2.692276908165	334.99999999999994
2.692276908165	336.99999999999994
2.699781621387	336.99999999999994
2.7018130420000004	345.00000000000017
2.7063920330949998	345.00000000000017
2.7063920330949998	347.00000000000006
2.715171065161	347.00000000000006
2.715171065161	348.99999999999994
2.717531122275	348.99999999999994
2.718264608416	352.99999999999994
2.7299093748249996	352.99999999999994
2.7304933397449993	358.9999999999999
2.731999071376	358.9999999999999
2.731999071376	360.99999999999983
2.736101918611	360.99999999999983
2.7368715428719996	365.
2.738665196735	365.
2.738665196735	367.0000000000001
2.740597928503	367.0000000000001
2.740597928503	368.99999999999994
2.746848671014	368.99999999999994
2.746848671014	370.99999999999994
2.750132427809	370.99999999999994
2.750132427809	373.00000000000017
2.7577263667470002	373.00000000000017
2.7577263667470002	374.99999999999994
2.766750326786	374.99999999999994
2.767844177192	379.
2.7711070806230005	379.
2.7711070806230005	381.0000000000001
2.7730142860959996	381.0000000000001
2.773052244696	385.00000000000017
2.7782265715000003	385.00000000000017
2.7787639684950003	395.00000000000006
2.7810677014619998	395.00000000000006
2.7810677014619998	397.0000000000001
2.7910382179269995	397.0000000000001
2.793178872646	402.99999999999983
2.797107210044	402.99999999999983
2.797107210044	404.99999999999983
2.8012719963730004	404.99999999999983
2.8012719963730004	406.99999999999983
2.81167163581	406.99999999999983
2.812415273249	413.00000000000017
2.825921249974	413.00000000000017
2.826350017531	418.9999999999999
2.8287482344360004	418.9999999999999
2.8288355280259996	422.99999999999983
2.831395932759	425.00000000000017
2.83143038919	429.
2.834258952689	429.
2.834578904252	435.00000000000006
2.8387833873340003	435.00000000000006
2.8387833873340003	436.9999999999999
2.8424425171609995	436.9999999999999
2.8424425171609995	439.00000000000006
2.844760191267	439.00000000000006
2.844760191267	441.
2.847867578282	441.
2.8486203532479997	444.99999999999994
2.8531045972480005	444.99999999999994
2.8531045972480005	447.00000000000017
2.858742199231	447.00000000000017
2.858742199231	449.0000000000001
2.861081229575	449.0000000000001
2.8618481245200007	454.99999999999994
2.870398371778	457.00000000000017
2.870740754313	461.00000000000006
2.873458830969	461.00000000000006
2.873458830969	463.
2.8810463112259996	463.
2.883961730455	468.9999999999999
2.892728205397	468.9999999999999
2.892728205397	471.
2.8971211596630004	471.
2.8971211596630004	472.99999999999983
2.901719332483	472.99999999999983
2.901719332483	475.00000000000006
2.907611351514	475.00000000000006
2.907611351514	477.00000000000017
2.9109196381720004	477.00000000000017
2.9120761570630003	482.9999999999998
2.921322993911	482.9999999999998
2.921322993911	485.00000000000006
2.926415087413	485.00000000000006
2.929201631742	490.9999999999999
2.935580298545	490.9999999999999
2.935750213684	495.
2.939063017991	497.0000000000001
2.9410961454100004	505.00000000000017
2.956811894507	508.9999999999999
2.9628755072460002	515.0000000000001
2.963054772405	518.9999999999999
2.9665249904949995	521.
2.9706163839500004	527.0000000000001
2.974619845107	529.
2.975682254583	534.9999999999999
2.9870491841950004	539.0000000000002
2.9875801882150004	542.9999999999999
2.99699237672	547.
2.997134529157	551.0000000000002
2.999386401075	553.0000000000001
2.999851181934	557.0000000000001
3.013067229923	566.9999999999998
3.0139637852120007	575.0000000000001
3.0176803751740002	579.0000000000002
3.01823734534	582.9999999999999
3.0228877578480002	585.0000000000002
3.028258004682	593.0000000000002
3.0484221275939998	598.9999999999999
3.061516135836	611.0000000000002
3.0631063762589994	617.0000000000001
3.066042044704	621.
3.0712631714720002	621.
3.0723056130030004	627.0000000000001
3.077294698458	629.0000000000002
3.077622736783	632.9999999999998
3.0860525855329994	635.
3.08667624504	638.9999999999999
3.090560077748	640.9999999999999
3.093062858235	647.0000000000002
3.0984875305640003	649.0000000000002
3.09937459808	653.
3.106099932087	654.9999999999999
3.108486524979	663.
3.114519694767	666.9999999999998
3.122669603117	673.
3.1242782756550005	679.0000000000001
3.128280714223	680.9999999999998
3.134143339686	691.0000000000002
3.140603640227	694.9999999999999
3.1452620491800003	705.0000000000002
3.148778474989	707.0000000000002
3.1584671886109996	714.9999999999999
3.1702033286919997	726.9999999999999
3.174232000159	730.9999999999997
3.1768554403579996	736.9999999999999
3.1822027875099996	738.9999999999998
3.1855114002310003	748.9999999999998
3.1879647269070004	756.9999999999998
3.1942779714859992	759.0000000000003
3.1995695623450002	766.9999999999999
3.1998469027040004	770.9999999999998
3.203797555407	773.0000000000003
3.213043814455	791.0000000000003
3.217325541909	803.
3.2240743529060003	811.0000000000002
3.2321155946460003	811.0000000000002
3.232126660896	815.0000000000001
3.2378680214800006	819.0000000000002
3.2381126286600006	824.9999999999999
3.242750012697	829.0000000000001
3.246620429807	843.
3.262764247723	853.0000000000001
3.266995437875	864.9999999999997
3.2707199872189996	866.9999999999997
3.270750878114	871.0000000000001
3.278214564272	877.
3.2847477179109994	882.9999999999998
3.293417289175	896.9999999999999
3.2947612264060004	904.9999999999997
3.3073791152870005	910.9999999999999
3.318907810062	924.9999999999998
3.325015493005	939.
3.330829879684	947.
3.332360344015	957.0000000000001
3.3412763137550003	963.0000000000002
3.3438014774480003	981.0000000000003
3.3650531441130003	999.0000000000003
3.3683894502200005	1012.9999999999999
3.376748111705	1019.0000000000002
3.3798707667659995	1031.0000000000002
3.386097367094	1037.0000000000002
3.3926250901200006	1057.0000000000002
3.3992085395449996	1071.
3.4187554128940008	1100.9999999999998
3.4280645226500006	1104.9999999999998
3.4337808390470004	1127.0000000000002
3.447135790012	1151.0000000000002
3.455001096818	1159.
3.4596830363069997	1173.0000000000005
3.4639462781479997	1179.0000000000002
3.4706626313389997	1190.9999999999998
3.4743552454140003	1192.9999999999998
3.479428598432	1215.
3.4852335450550003	1223.
3.493841190449	1243.0000000000005
3.504872731627	1251.0000000000005
3.5096904519330003	1271.0000000000002
3.5251996541870003	1285.0000000000005
3.5311371539660006	1306.9999999999998
3.5411909053490005	1323.0000000000005
3.555785780982	1346.9999999999995
3.56352709852	1368.9999999999998
3.5670899320949996	1379.0000000000002
3.5733959009840004	1385.0000000000002
3.5779198273230004	1391.
3.581031002245	1411.0000000000007
3.5886110324600002	1429.
3.6481805266160006	1544.9999999999995
3.668336233139	1594.9999999999998
3.676328429622	1605.
3.6836852131210005	1635.0000000000002
3.6976453988510003	1661.0000000000002
3.7094021836450004	1694.9999999999998
3.733870318893	1749.0000000000002
3.7460182601499996	1778.9999999999995
3.7625504970329997	1797.0000000000005
3.769069082434	1821.0000000000007
3.804273169998999	1924.9999999999993
3.8094202311160004	1940.9999999999995
3.821389681520001	1982.9999999999998
3.838259934665001	2034.9999999999993
3.844901225846	2064.999999999999
3.8605692655950006	2097.0000000000005
3.8819789157769993	2154.9999999999995
3.9121148484	2238.9999999999995
3.9513155102169994	2335.000000000001
3.9819335119919996	2435.
4.001054868240001	2489.000000000001
4.026029919498	2576.9999999999995
4.032413318377	2605.0000000000005
4.069812790542	2720.9999999999995
4.113061951354999	2862.999999999999
4.1598555980950005	3048.9999999999995
4.174892267312	3117.000000000001
4.203160837363001	3224.9999999999973
4.229222679282	3316.9999999999986
4.2630149284479995	3461.000000000002
4.2937942374	3604.999999999998
4.331427881116	3756.999999999999
4.3951606481339995	4078.999999999997
4.432967680901001	4257.000000000001
4.468679828873	4471.000000000001
4.518294415725	4743.000000000004
4.5820326468540005	5117.000000000004
4.618308145867	5341.
4.657110468889	5614.999999999999
4.6800124119349995	5755.000000000002
4.701321451189	5884.999999999999
4.732573973656001	6085.000000000004
4.857532657576	6959.000000000002
4.915029528192001	7395.000000000002
4.974253208185	7839.0000000000055
5.017639454924	8178.9999999999945
5.139608334205	9198.999999999996
5.168655565453	9476.999999999996
5.250076426986	10303.000000000007
5.377854260344	11624.999999999998
5.4	11861.000000000002


==> logtheta2.txt <==
0.	1.
1.5161587929760003	1.
1.5161587929760003	3.0000000000000004
1.5972349148970002	3.0000000000000004
1.5972349148970002	4.999999999999999
1.6201497113880001	4.999999999999999
1.6201497113880001	6.999999999999999
1.6328666490050003	6.999999999999999
1.6328666490050003	9.000000000000002
1.6564370381199998	9.000000000000002
1.6564370381199998	11.000000000000002
1.707010255048	11.000000000000002
1.707010255048	13.
1.7080951850080002	13.
1.7080951850080002	15.
1.7138906065099997	15.
1.7138906065099997	17.
1.738401905557	17.
1.738401905557	18.999999999999996
1.7456465544150004	18.999999999999996
1.7456465544150004	21.
1.7508755200329995	21.
1.7508755200329995	23.
1.7597118961250002	23.
1.7597118961250002	24.999999999999996
1.7761638045930006	24.999999999999996
1.7761638045930006	27.
1.7852437085079997	27.
1.7852437085079997	29.000000000000004
1.7887146950309998	29.000000000000004
1.7887146950309998	31.
1.8086696715140005	31.
1.8086696715140005	33.
1.8100049407510002	33.
1.8100049407510002	34.99999999999999
1.8186110564190003	34.99999999999999
1.8186110564190003	37.
1.838103625795	37.
1.838103625795	38.99999999999999
1.8408645376059996	38.99999999999999
1.8408645376059996	41.00000000000001
1.8422607830689999	41.00000000000001
1.8422607830689999	43.
1.8480592176080002	43.
1.8480592176080002	44.99999999999999
1.8553266350480002	44.99999999999999
1.8553266350480002	46.99999999999999
1.862978971373	46.99999999999999
1.862978971373	48.99999999999999
1.8651586091880001	48.99999999999999
1.8651586091880001	51.
1.8679030279110007	51.
1.8679030279110007	53.00000000000001
1.869585582285	53.00000000000001
1.869585582285	55.000000000000014
1.886378292596	55.000000000000014
1.886378292596	57.00000000000001
1.8975626084350001	57.00000000000001
1.8975626084350001	59.000000000000014
1.9021518137800002	59.000000000000014
1.902962372373	62.99999999999999
1.9161950358089999	62.99999999999999
1.9161950358089999	64.99999999999999
1.9181758801669995	64.99999999999999
1.919294170118	71.
1.9214957483979997	71.
1.9214957483979997	72.99999999999999
1.9230537870909998	72.99999999999999
1.923817498339	77.00000000000001
1.931451819632	77.00000000000001
1.931451819632	79.
1.940470267403	79.
1.940470267403	81.00000000000003
1.9510410904089999	81.00000000000003
1.9510410904089999	83.00000000000003
1.9571238868219998	83.00000000000003
1.9577577401479997	87.
1.9655653531360002	87.
1.9655653531360002	88.99999999999999
1.9680144392509997	88.99999999999999
1.9680144392509997	90.99999999999997
1.9838274889600003	90.99999999999997
1.9838274889600003	93.00000000000003
1.9876719231339997	93.00000000000003
1.9876719231339997	95.
1.98938518326	95.
1.990328682954	98.99999999999999
2.0024780894	98.99999999999999
2.0024780894	101.00000000000003
2.0117130849839997	101.00000000000003
2.0117130849839997	103.00000000000001
2.0127954716680003	103.00000000000001
2.0127954716680003	104.99999999999997
2.0330463356990003	104.99999999999997
2.0330463356990003	106.99999999999996
2.038426781943	106.99999999999996
2.038426781943	108.99999999999997
2.041359407579	108.99999999999997
2.041359407579	110.99999999999997
2.0427192071810003	110.99999999999997
2.043359720711	115.00000000000001
2.048533344504001	115.00000000000001
2.048533344504001	117.00000000000003
2.050738481813	117.00000000000003
2.050738481813	119.00000000000003
2.058734521689	119.00000000000003
2.058734521689	121.00000000000003
2.0614489258770003	121.00000000000003
2.0614489258770003	122.99999999999994
2.0664414391800006	122.99999999999994
2.067801809484	128.99999999999997
2.0762627849140003	128.99999999999997
2.0762627849140003	130.99999999999994
2.078522958043	130.99999999999994
2.078522958043	133.
2.085713494071	133.
2.085713494071	135.00000000000003
2.0871787314740002	135.00000000000003
2.0871787314740002	137.00000000000003
2.0919774606749995	137.00000000000003
2.0919774606749995	138.99999999999997
2.093286111667	138.99999999999997
2.094059941366	142.99999999999994
2.0952964011310002	142.99999999999994
2.0952964011310002	144.99999999999997
2.100309495288	144.99999999999997
2.100309495288	146.99999999999997
2.105395295798	146.99999999999997
2.105395295798	149.
2.131391804768	149.
2.131391804768	151.
2.138642472074	151.
2.138642472074	152.99999999999997
2.1449905755500005	152.99999999999997
2.1449905755500005	155.00000000000003
2.1524867151000002	155.00000000000003
2.1524867151000002	156.99999999999994
2.1626070361579997	156.99999999999994
2.1626070361579997	159.
2.1669837201849997	159.
2.1678903406130003	163.
2.178661104056	163.
2.178661104056	164.99999999999994
2.185582799688	164.99999999999994
2.185582799688	167.00000000000006
2.1879619131109997	167.00000000000006
2.1879619131109997	169.
2.1909869713359997	169.
2.1909869713359997	171.00000000000009
2.197460408825	171.00000000000009
2.197460408825	173.00000000000006
2.20251990626	173.00000000000006
2.20251990626	175.00000000000009
2.2140083876439998	175.00000000000009
2.2140083876439998	176.99999999999994
2.229073125615	176.99999999999994
2.229073125615	179.
2.2327668757410004	179.
2.2327668757410004	181.00000000000006
2.234329213936	181.00000000000006
2.234329213936	183.00000000000009
2.2367405808330005	183.00000000000009
2.2367405808330005	184.99999999999991
2.245046442065	184.99999999999991
2.245046442065	187.00000000000003
2.249025471247	187.00000000000003
2.249025471247	189.00000000000003
2.252687583366	189.00000000000003
2.252687583366	191.
2.254486321041	191.
2.2548774805419995	195.
2.261315373507	195.
2.261315373507	197.
2.273681095597	197.
2.273681095597	198.99999999999997
2.279593516773	198.99999999999997
2.28053687653	202.99999999999997
2.2861265692050003	202.99999999999997
2.2861265692050003	205.00000000000006
2.288937387889	205.00000000000006
2.288937387889	206.99999999999994
2.302932513436	206.99999999999994
2.302932513436	208.99999999999997
2.3102592019020007	208.99999999999997
2.3102592019020007	211.00000000000003
2.3116961953070003	211.00000000000003
2.3116961953070003	213.00000000000009
2.322827564105	213.00000000000009
2.322827564105	214.99999999999991
2.3257860594690003	214.99999999999991
2.3257860594690003	217.00000000000003
2.327156104949	217.00000000000003
2.327156104949	219.00000000000003
2.3362033090359997	219.00000000000003
2.3362033090359997	220.99999999999991
2.3407734946209997	220.99999999999991
2.3409922418190003	225.
2.344582371704	225.
2.344582371704	227.00000000000006
2.350561276069	227.00000000000006
2.350561276069	229.00000000000006
2.351802077042	229.00000000000006
2.351802077042	230.99999999999994
2.3534091669040005	230.99999999999994
2.3534091669040005	232.99999999999991
2.356953346336	232.99999999999991
2.356953346336	235.
2.358399704383	235.
2.358399704383	237.00000000000009
2.362462057144	237.00000000000009
2.362462057144	239.00000000000009
2.371382279036	239.00000000000009
2.372519390324	242.99999999999994
2.3780312748620007	242.99999999999994
2.3780312748620007	245.0000000000001
2.388873935203	245.0000000000001
2.389118830091	248.99999999999994
2.3952245821110005	248.99999999999994
2.3962510055079997	253.00000000000003
2.405698078648	253.00000000000003
2.405698078648	254.99999999999991
2.409396510372	254.99999999999991
2.409396510372	257.00000000000006
2.41115437927	257.00000000000006
2.41115437927	258.9999999999999
2.4196147567570003	258.9999999999999
2.42058386908	263.00000000000006
2.431754321554	263.00000000000006
2.432628365357	267.00000000000006
2.440804360082	267.00000000000006
2.440804360082	269.
2.4573834168050004	269.
2.4573834168050004	271.00000000000006
2.463068042982	271.00000000000006
2.4641960178830002	275.0000000000001
2.4666886699490003	275.0000000000001
2.4666886699490003	277.
2.473305537009	277.
2.473305537009	278.99999999999994
2.4886831264020004	278.99999999999994
2.4886831264020004	280.9999999999999
2.491360457702	280.9999999999999
2.491360457702	283.
2.494356967686	283.
2.494356967686	285.00000000000006
2.4958967153090006	285.00000000000006
2.4958967153090006	287.00000000000006
2.4976911230459997	287.00000000000006
2.4976911230459997	289.00000000000006
2.501728501671	289.00000000000006
2.501728501671	291.0000000000001
2.503788235249	291.0000000000001
2.503788235249	293.0000000000001
2.505631432429	293.0000000000001
2.505631432429	295.0000000000001
2.511171769518	295.0000000000001
2.511171769518	297.00000000000006
2.514873420613	297.00000000000006
2.514873420613	299.0000000000001
2.5176333846520005	299.0000000000001
2.517724071615	302.9999999999999
2.520589987596	305.00000000000006
2.520589987596	306.9999999999999
2.5240671224360005	306.9999999999999
2.5240671224360005	309.0000000000001
2.526762254352	309.0000000000001
2.526762254352	310.99999999999994
2.532765646321	310.99999999999994
2.533054339802	315.
2.5356257882100004	315.
2.5356257882100004	316.9999999999999
2.539457797977	316.9999999999999
2.539457797977	318.99999999999994
2.543279222982	318.99999999999994
2.543279222982	321.
2.552460014217	321.
2.552460014217	322.99999999999994
2.5583989885730003	322.99999999999994
2.5583989885730003	324.99999999999994
2.560277811053	324.99999999999994
2.560277811053	327.
2.56496797536	327.
2.5654864382860003	331.
2.56890197233	331.
2.56890197233	333.
2.570807815636	333.
2.570807815636	334.99999999999994
2.575757805779	334.99999999999994
2.576686690899	338.9999999999999
2.5829230987800003	338.9999999999999
2.5829230987800003	341.00000000000006
2.589016514357	341.00000000000006
2.5898602866399996	345.00000000000017
2.594476494347	345.00000000000017
2.594476494347	347.00000000000006
2.598348103468	347.00000000000006
2.598348103468	348.99999999999994
2.6020309331959997	348.99999999999994
2.604363233858	355.00000000000006
2.6067943892270002	355.00000000000006
2.6081368005370003	360.99999999999983
2.6115485671780005	360.99999999999983
2.6115485671780005	362.9999999999999
2.615176541322	362.9999999999999
2.616113372296	367.0000000000001
2.628877000701	367.0000000000001
2.628877000701	368.99999999999994
2.6347813306240004	368.99999999999994
2.6352021869420006	373.00000000000017
2.643373795147	373.00000000000017
2.643398742629	377.00000000000006
2.645551062	377.00000000000006
2.645551062	379.
2.6554897187410003	379.
2.6554897187410003	381.0000000000001
2.6601655133460005	381.0000000000001
2.6601655133460005	382.9999999999999
2.6647167677229997	382.9999999999999
2.666026100556	388.99999999999983
2.669481469532	388.99999999999983
2.670443427375	395.00000000000006
2.673762800456	395.00000000000006
2.673762800456	397.0000000000001
2.681030091915	397.0000000000001
2.681030091915	399.0000000000001
2.683439755741	399.0000000000001
2.683439755741	401.00000000000006
2.685269191809	401.00000000000006
2.685269191809	402.99999999999983
2.690627711616	402.99999999999983
2.69203539632	406.99999999999983
2.701038187853	406.99999999999983
2.701038187853	409.00000000000017
2.703612730389	409.00000000000017
2.703612730389	410.99999999999983
2.7057785188690007	410.99999999999983
2.7063669477350003	414.99999999999983
2.7106370445459995	414.99999999999983
2.711245943297	418.9999999999999
2.7166995240880003	418.9999999999999
2.7185212065070004	422.99999999999983
2.722256487024	422.99999999999983
2.722256487024	425.00000000000017
2.7252617717909997	425.00000000000017
2.7252617717909997	427.0000000000001
2.7291273178699997	427.0000000000001
2.729330898112	430.99999999999983
2.7325658774269996	436.9999999999999
2.739597538218	436.9999999999999
2.7422426696969997	443.
2.75069374994	443.
2.7520903820669997	447.00000000000017
2.760380088478	447.00000000000017
2.760380088478	449.0000000000001
2.7669037731710002	449.0000000000001
2.7675548179970004	454.99999999999994
2.7703875245189997	454.99999999999994
2.7703875245189997	457.00000000000017
2.774517189091	457.00000000000017
2.7766023840920004	461.00000000000006
2.780980460668	461.00000000000006
2.781988654004	464.99999999999983
2.786620170739	464.99999999999983
2.786620170739	467.00000000000006
2.791772098844	467.00000000000006
2.791772098844	468.9999999999999
2.8004325785699993	468.9999999999999
2.8035707796860008	475.00000000000006
2.8077294059000004	477.00000000000017
2.809663797507	480.99999999999994
2.815848054071	482.9999999999998
2.815848054071	485.00000000000006
2.8201415468980002	485.00000000000006
2.8201415468980002	486.99999999999994
2.82600009712	486.99999999999994
2.8302179085830006	492.9999999999999
2.8364294231879996	500.9999999999999
2.8423218996640003	505.00000000000017
2.8445519410440006	511.
2.8610745944529996	517.
2.8747929692920002	518.9999999999999
2.880705389667	524.9999999999999
2.8825178396420004	531.
2.892738767137	534.9999999999999
2.9001468339390004	539.0000000000002
2.903677770591	542.9999999999999
2.9052328307970003	547.
2.9093951156129996	548.9999999999999
2.9164359838130003	551.0000000000002
2.9169481222210005	557.0000000000001
2.9212595240540002	560.9999999999998
2.9266793954510004	566.9999999999998
2.931511658561	569.
2.9335380965670006	577.0000000000001
2.9435441345199997	579.0000000000002
2.9447585996410006	585.0000000000002
2.9518897960320003	587.0000000000002
2.956199178548	591.0000000000002
2.9566761311480003	595.0000000000002
2.9643056024709997	597.0000000000001
2.9655573033260003	601.
2.9758265931240007	607.
2.978881437847	613.0000000000001
2.979173651446	619.0000000000001
2.980927911405	621.
2.983208578748001	624.9999999999998
2.999374605211	629.0000000000002
2.9995098611159996	635.
3.0056193168719996	640.9999999999999
3.0078003690490003	650.9999999999998
3.011688031498	653.
3.019443115222	659.
3.0286521145119996	673.
3.036290444935	677.
3.0445281151900003	680.9999999999998
3.050911385642	685.0000000000002
3.058250588999	689.0000000000001
3.061695220381	698.9999999999999
3.065006646014	701.
3.0650399013080003	705.0000000000002
3.0767129192930005	710.9999999999998
3.077668525168	714.9999999999999
3.0852476071790003	719.0000000000002
3.1020028722560005	726.9999999999999
3.103933662092001	734.9999999999999
3.1092276455360013	738.9999999999998
3.110770294759	745.0000000000001
3.121868846977	752.9999999999999
3.1356872112880003	761.0000000000002
3.136691465593	766.9999999999999
3.148948944182	775.0000000000002
3.156766663352001	784.9999999999998
3.1575103199580004	791.0000000000003
3.160688964709	791.0000000000003
3.1607788201959996	795.0000000000001
3.1705965175889994	799.
3.175615655654	803.
3.176987576686	811.0000000000002
3.184005724792	815.0000000000001
3.184652368059	820.9999999999997
3.201310337891999	831.0000000000003
3.203837382877	838.9999999999998
3.217520127988	845.0000000000001
3.2216876216770003	849.0000000000003
3.2223592594570003	853.0000000000001
3.228070573181	853.0000000000001
3.2326710511980004	869.0000000000001
3.24295855049	874.9999999999997
3.2455419144880002	884.9999999999999
3.2502626297579997	889.0000000000001
3.2545814879060004	900.9999999999998
3.263496922476	906.9999999999997
3.2763053375410007	926.9999999999999
3.2799450438260003	928.9999999999997
3.285111692931	945.0000000000003
3.2947670344980007	952.9999999999997
3.294802605736	957.0000000000001
3.304013624936	961.
3.305201365869	969.0000000000002
3.3148095344060002	975.0000000000001
3.315040823407	981.0000000000003
3.324451153456001	987.0000000000003
3.333872456947	995.
3.3350909946340006	1003.0000000000003
3.3430693511580003	1017.
3.3641552157990002	1043.0000000000002
3.37042232022	1053.
3.382863346495	1067.0000000000002
3.3934309877680002	1085.0000000000002
3.3986472500199993	1095.0000000000002
3.410265470812001	1117.0000000000002
3.416327508225	1137.0000000000002
3.429809468159	1153.
3.432416371894001	1170.9999999999998
3.438536160437	1175.0000000000002
3.446152122246	1190.9999999999998
3.4496019874299995	1205.
3.468771483678	1218.9999999999995
3.4733552773030003	1235.0000000000005
3.489408399165	1254.9999999999995
3.5052390366379997	1283.
3.5099108683269997	1299.0000000000002
3.5173538657459997	1311.0000000000002
3.5265946209529995	1316.9999999999995
3.536273802661	1343.0000000000002
3.5555735570859994	1360.9999999999998
3.5712348160380003	1383.0000000000005
3.5761247272130006	1399.0000000000007
3.5836604207450007	1407.0000000000002
3.5884868880079996	1421.
3.592325702207	1437.
3.595484684648001	1443.0000000000002
3.604090915925	1471.0000000000007
3.6167284581139993	1490.9999999999993
3.63443131582	1516.9999999999993
3.655517894504	1554.9999999999998
3.6677318819939995	1581.0000000000007
3.6765257555790005	1615.
3.6886591051160003	1641.0000000000005
3.7031806891050003	1670.9999999999993
3.741299637381	1739.0000000000002
3.7517538400670003	1771.0000000000005
3.7656170380640006	1790.9999999999993
3.7887503460909993	1861.
3.7991894371040003	1895.0000000000002
3.8118682680669997	1924.9999999999993
3.823936931341	1975.0000000000005
3.835057358306	2011.0000000000002
3.8557483791169993	2057.000000000001
3.883732397643	2151.
3.9022274188220005	2215.0000000000005
3.9183586940610002	2247.
3.9252881422230006	2272.999999999999
3.9387773808329998	2323.0000000000005
3.948747401455	2364.9999999999995
3.955142446728	2397.0000000000005
3.9654246743070005	2432.999999999999
4.006835309076001	2576.9999999999995
4.025324820622	2622.999999999999
4.035002377418	2649.
4.0518712989840004	2712.999999999999
4.096303705198	2859.
4.132127920089999	2990.999999999998
4.150373467829	3051.000000000001
4.180917861568999	3188.9999999999977
4.1943643476079995	3258.999999999999
4.205012592814	3310.999999999999
4.222505974836	3383.0000000000027
4.240509276579	3463.0000000000027
4.267746683393	3596.9999999999973
4.273385205033001	3641.0000000000005
4.296204806122001	3728.999999999999
4.376950336596001	4111.000000000001
4.4410570801430005	4418.999999999998
4.477813471671	4643.000000000004
4.503784499686	4768.999999999997
4.592857099491002	5270.999999999995
4.619944439442001	5441.000000000001
4.658358962865001	5632.999999999995
4.708362838100999	5912.999999999995
4.799544150979	6504.999999999998
4.886753118759001	7120.999999999997
4.995930541056	7991.0000000000055
5.079609291796	8698.999999999998
5.150970568244001	9313.000000000002
5.180602816167	9570.999999999995
5.271320034982001	10423.000000000005
5.4	11765.


==> logtheta3.txt <==
0.	1.
1.7235438117469999	1.
1.7235438117469999	3.0000000000000004
1.7590769952040002	3.0000000000000004
1.7590769952040002	4.999999999999999
1.7881441551079997	4.999999999999999
1.7881441551079997	6.999999999999999
1.7939384213010003	6.999999999999999
1.7939384213010003	9.000000000000002
1.7981508263610002	9.000000000000002
1.7981508263610002	11.000000000000002
1.8099433637640001	11.000000000000002
1.8099433637640001	13.
1.8151958422639995	13.
1.8151958422639995	15.
1.845205726944	15.
1.845205726944	17.
1.86038935742	17.
1.86038935742	18.999999999999996
1.8641311965210001	18.999999999999996
1.8641311965210001	21.
1.8677558110830004	21.
1.8677558110830004	23.
1.8755350097039998	23.
1.8755350097039998	24.999999999999996
1.8792511909979999	24.999999999999996
1.8792511909979999	27.
1.8805115279570002	27.
1.8805115279570002	29.000000000000004
1.8937781274799996	29.000000000000004
1.8937781274799996	31.
1.896302990586	31.
1.896302990586	33.
1.9131264630009999	33.
1.9131264630009999	34.99999999999999
1.932202360428	34.99999999999999
1.932202360428	37.
1.9368595069569998	37.
1.9368595069569998	38.99999999999999
1.9397448460610003	38.99999999999999
1.9400940783060003	43.
1.9444414752839998	43.
1.9444414752839998	44.99999999999999
1.94920831629	44.99999999999999
1.9499278005169998	48.99999999999999
1.9582661733470001	48.99999999999999
1.9582661733470001	51.
1.9620943456220001	51.
1.9620943456220001	53.00000000000001
1.9706302860570004	53.00000000000001
1.9706302860570004	55.000000000000014
1.9747690862760003	55.000000000000014
1.975006994218	59.000000000000014
1.9770799348040002	59.000000000000014
1.9770799348040002	61.00000000000001
1.990788889811	61.00000000000001
1.990788889811	62.99999999999999
1.992147198578	62.99999999999999
1.992147198578	64.99999999999999
2.000528273076	64.99999999999999
2.0012128869329997	69.00000000000001
2.0028719698720003	69.00000000000001
2.0028719698720003	71.
2.007695763347	71.
2.007695763347	72.99999999999999
2.0146429895880003	72.99999999999999
2.0146429895880003	74.99999999999997
2.0167023563470003	74.99999999999997
2.0167023563470003	77.00000000000001
2.018176943746	77.00000000000001
2.018591600358	81.00000000000003
2.020086323736	81.00000000000003
2.020086323736	83.00000000000003
2.0241254782060003	83.00000000000003
2.0241254782060003	85.00000000000001
2.0281860208949998	85.00000000000001
2.0281860208949998	87.
2.0295831319550004	87.
2.0295831319550004	88.99999999999999
2.030634714761	88.99999999999999
2.030634714761	90.99999999999997
2.031855419613	90.99999999999997
2.031929046405	95.
2.0341722477749995	95.
2.0341722477749995	97.
2.036469868166	97.
2.036469868166	98.99999999999999
2.0377720610020003	98.99999999999999
2.0377720610020003	101.00000000000003
2.0401363347970003	101.00000000000003
2.0401363347970003	103.00000000000001
2.044836199632	103.00000000000001
2.044836199632	104.99999999999997
2.054916938094	104.99999999999997
2.055417579149	108.99999999999997
2.0568480131060003	108.99999999999997
2.0568480131060003	110.99999999999997
2.064307720876	110.99999999999997
2.064307720876	113.00000000000003
2.079340677787	113.00000000000003
2.079340677787	115.00000000000001
2.0816523449439996	115.00000000000001
2.0816523449439996	117.00000000000003
2.089888007518	117.00000000000003
2.089888007518	119.00000000000003
2.091827588407	119.00000000000003
2.092616228021	122.99999999999994
2.101704638998	122.99999999999994
2.1021278493730002	128.99999999999997
2.1032096472960005	128.99999999999997
2.1040124440490002	133.
2.108848058356	133.
2.108848058356	135.00000000000003
2.117386056005	135.00000000000003
2.117386056005	137.00000000000003
2.12166461346	137.00000000000003
2.12166461346	138.99999999999997
2.124170743449	138.99999999999997
2.125777967741	146.99999999999997
2.1303334576350004	146.99999999999997
2.1303334576350004	149.
2.1360105345090004	149.
2.1360105345090004	151.
2.1374639122820005	151.
2.1374639122820005	152.99999999999997
2.144821146932	152.99999999999997
2.144821146932	155.00000000000003
2.1495265122330007	155.00000000000003
2.1495265122330007	156.99999999999994
2.1661314700679997	156.99999999999994
2.1663615700829997	161.00000000000003
2.168548338393	161.00000000000003
2.169194260672	164.99999999999994
2.172923024569	164.99999999999994
2.172923024569	167.00000000000006
2.1760245442990005	167.00000000000006
2.1760245442990005	169.
2.188937110889	169.
2.188937110889	171.00000000000009
2.1929694701899995	171.00000000000009
2.1935809963499997	175.00000000000009
2.201338218832	175.00000000000009
2.201338218832	176.99999999999994
2.2069116351570006	176.99999999999994
2.2069802643130005	181.00000000000006
2.2088825748520002	181.00000000000006
2.2088825748520002	183.00000000000009
2.213649643221	183.00000000000009
2.213649643221	184.99999999999991
2.2160105221829998	184.99999999999991
2.216358578863	189.00000000000003
2.2183559624900004	189.00000000000003
2.2183559624900004	191.
2.221561159309	191.
2.221561159309	193.
2.2265028817320003	193.
2.2265028817320003	195.
2.229886135569	195.
2.229886135569	197.
2.231408839604	197.
2.231408839604	198.99999999999997
2.234311683392	198.99999999999997
2.2360220320929995	206.99999999999994
2.2373062234420003	206.99999999999994
2.2373062234420003	208.99999999999997
2.2419043327640003	208.99999999999997
2.2419043327640003	211.00000000000003
2.2477098770629995	211.00000000000003
2.2477098770629995	213.00000000000009
2.264235276263	213.00000000000009
2.266339952597	219.00000000000003
2.269140406309	219.00000000000003
2.269140406309	220.99999999999991
2.275809911666	220.99999999999991
2.275809911666	223.00000000000003
2.2770430581330006	223.00000000000003
2.2774196137550007	229.00000000000006
2.280386977987	229.00000000000006
2.2814055958359996	232.99999999999991
2.288300165001	232.99999999999991
2.288300165001	235.
2.2939178035550003	235.
2.2939178035550003	237.00000000000009
2.295853649404	237.00000000000009
2.295853649404	239.00000000000009
2.299390906459	239.00000000000009
2.299390906459	240.99999999999994
2.3014901338489997	240.99999999999994
2.3014901338489997	242.99999999999994
2.3030442655620007	242.99999999999994
2.3030442655620007	245.0000000000001
2.3048424527959996	245.0000000000001
2.305687966827	248.99999999999994
2.308753306664	248.99999999999994
2.308753306664	250.9999999999999
2.313567012319999	250.9999999999999
2.313567012319999	253.00000000000003
2.3185239763690006	253.00000000000003
2.3185239763690006	254.99999999999991
2.3206714754550006	254.99999999999991
2.320827671969	258.9999999999999
2.323788475307	258.9999999999999
2.3239599550800003	263.00000000000006
2.3318569822799997	263.00000000000006
2.3318569822799997	264.99999999999994
2.3364870642940003	264.99999999999994
2.3364870642940003	267.00000000000006
2.338353756451	267.00000000000006
2.3391915626119997	273.
2.3412179709769996	273.
2.3412179709769996	275.0000000000001
2.3452466911189997	275.0000000000001
2.3452466911189997	277.
2.350593816276	277.
2.350593816276	278.99999999999994
2.352519749233	278.99999999999994
2.3531736639650003	283.
2.356043560843	283.
2.356043560843	285.00000000000006
2.361123444897	285.00000000000006
2.361123444897	287.00000000000006
2.364065509507	287.00000000000006
2.364065509507	289.00000000000006
2.3694424918109993	289.00000000000006
2.3694424918109993	291.0000000000001
2.372316543567	291.0000000000001
2.372316543567	293.0000000000001
2.3742350818229996	293.0000000000001
2.3742350818229996	295.0000000000001
2.37640597727	295.0000000000001
2.376679153045	300.9999999999999
2.3811664551570004	300.9999999999999
2.3811664551570004	302.9999999999999
2.384363597566	302.9999999999999
2.384363597566	305.00000000000006
2.3858550963709995	305.00000000000006
2.3858550963709995	306.9999999999999
2.3947470431270004	306.9999999999999
2.3956055359160002	310.99999999999994
2.3987052043580004	310.99999999999994
2.4009042026679994	318.99999999999994
2.4029518495959996	318.99999999999994
2.403738861779	324.99999999999994
2.411927122054	324.99999999999994
2.412842253729	331.
2.4157696384780003	331.
2.4172524483210003	338.9999999999999
2.4192354422279996	338.9999999999999
2.4202637646799996	345.00000000000017
2.424952417141	345.00000000000017
2.4261103364259995	348.99999999999994
2.428771828186	348.99999999999994
2.428771828186	350.9999999999999
2.433737931332	350.9999999999999
2.433737931332	352.99999999999994
2.435623949447	352.99999999999994
2.435623949447	355.00000000000006
2.4376983475680003	355.00000000000006
2.437793421138	358.9999999999999
2.444304741739	358.9999999999999
2.445993517331	367.0000000000001
2.45033630951	367.0000000000001
2.45033630951	368.99999999999994
2.4554134301020003	368.99999999999994
2.4554134301020003	370.99999999999994
2.4577491117639996	370.99999999999994
2.4585695799789997	379.
2.4613459717549997	379.
2.4613459717549997	381.0000000000001
2.4659181575569997	381.0000000000001
2.466149828541	385.00000000000017
2.467701966912	387.00000000000006
2.476496907398	387.00000000000006
2.476496907398	388.99999999999983
2.4788243057449995	388.99999999999983
2.480020996793	393.
2.482184807517	393.
2.482184807517	395.00000000000006
2.4858277287309996	395.00000000000006
2.4858277287309996	397.0000000000001
2.4877218255669993	397.0000000000001
2.4877218255669993	399.0000000000001
2.4925007356729996	399.0000000000001
2.4925007356729996	401.00000000000006
2.4958669682509997	401.00000000000006
2.4958669682509997	402.99999999999983
2.498316397349	402.99999999999983
2.4986430116400005	406.99999999999983
2.502374978912	406.99999999999983
2.50323980531	410.99999999999983
2.5089376473070004	410.99999999999983
2.511076044069	417.
2.5132467197710007	417.
2.514412076748	420.9999999999999
2.5165665875570005	420.9999999999999
2.5165665875570005	422.99999999999983
2.5217008441860003	422.99999999999983
2.5217008441860003	425.00000000000017
2.526090332242	425.00000000000017
2.5279265219490004	430.99999999999983
2.530412202051	432.99999999999994
2.530412202051	435.00000000000006
2.5339817035230006	435.00000000000006
2.5342279651699995	439.00000000000006
2.537737417032	439.00000000000006
2.537737417032	441.
2.5406062677989993	441.
2.5417842981030008	449.0000000000001
2.5457106863299996	449.0000000000001
2.54594278443	453.0000000000001
2.5516371054250007	453.0000000000001
2.5519197388849997	457.00000000000017
2.55697353894	457.00000000000017
2.55697353894	459.00000000000006
2.5599008763490003	459.00000000000006
2.5599008763490003	461.00000000000006
2.5646728584850003	461.00000000000006
2.5646728584850003	463.
2.5697450821450003	463.
2.5697450821450003	464.99999999999983
2.573007454176	464.99999999999983
2.573007454176	467.00000000000006
2.576031143205	467.00000000000006
2.576031143205	468.9999999999999
2.579360643869	468.9999999999999
2.579360643869	471.
2.58386470473	471.
2.58386470473	472.99999999999983
2.5874274640640005	472.99999999999983
2.5896000838060003	482.9999999999998
2.5927809652719995	482.9999999999998
2.5928809532169996	486.99999999999994
2.5981630134800007	486.99999999999994
2.6005952994429995	490.9999999999999
2.6043996112049994	492.9999999999999
2.6044793858529998	497.0000000000001
2.608529177714	499.00000000000006
2.612612105049	503.
2.6232891950650004	505.00000000000017
2.6233486234919994	508.9999999999999
2.6270240279649997	511.
2.627810831778	515.0000000000001
2.631130158833	518.9999999999999
2.6427888162419997	521.
2.6486903651670004	524.9999999999999
2.6509482492289997	527.0000000000001
2.650967695386	531.
2.6618267258949997	537.0000000000001
2.672344823794	539.0000000000002
2.673061948298	542.9999999999999
2.68729247362	553.0000000000001
2.696048315072	555.
2.69659029316	559.
2.7016189732769997	559.
2.7017000512450005	563.0000000000001
2.709595055854	565.0000000000002
2.713167051609	569.
2.7190551210250007	573.0000000000002
2.7234929689459997	580.9999999999998
2.734900826992	582.9999999999999
2.7349958799909997	587.0000000000002
2.7429965897160002	591.0000000000002
2.7442217289699995	595.0000000000002
2.752831707257	597.0000000000001
2.75835475576	601.
2.7668789014320003	601.
2.767449583505	607.
2.7803786712409995	614.9999999999998
2.788131526592	621.
2.794493894098	629.0000000000002
2.8004048675230004	630.9999999999998
2.8027101395220004	635.
2.825242057474001	638.9999999999999
2.832479246299	642.9999999999998
2.8438376057520003	649.0000000000002
2.844015327781	653.
2.8636349213039995	654.9999999999999
2.863718535476	659.
2.8798686602070003	669.0000000000002
2.915030599392	671.0000000000001
2.9411719028459995	675.0000000000002
2.9501443181019997	680.9999999999998
2.969246060592	685.0000000000002
3.0933656723129994	694.9999999999999
3.176161849612	701.
3.2289652231489994	707.0000000000002
3.250334469507	713.
3.2785174750520003	714.9999999999999
3.285535415108999	719.0000000000002
3.373270429688	736.9999999999999
3.388964742688	743.
3.4077375626600004	752.9999999999999
3.4188004103130005	755.0000000000001
3.419781326523	759.0000000000003
3.4424426998349995	762.9999999999999
3.4432834690460004	766.9999999999999
3.4723986647840004	773.0000000000003
3.4755834002669994	779.
3.484586931809	782.9999999999998
3.487429350777	791.0000000000003
3.508296342138	799.
3.5247165959829996	807.0000000000002
3.524736891917	811.0000000000002
3.5511788776730002	823.
3.551238644905	826.9999999999999
3.5573403900160008	831.0000000000003
3.5588653718699996	837.0000000000001
3.563350908186	841.0000000000002
3.5659824259270003	849.0000000000003
3.5769495219279994	853.0000000000001
3.580252609751	860.9999999999998
3.580408931028	866.9999999999997
3.590822603227	871.0000000000001
3.5934329804119987	877.
3.6032016620759997	882.9999999999998
3.6080429750250005	892.9999999999997
3.6113644363550006	896.9999999999999
3.6117988768819993	904.9999999999997
3.617614924952	909.
3.6225359014919993	918.9999999999999
3.6258891922369996	922.9999999999997
3.6282767267830005	928.9999999999997
3.632597059403999	928.9999999999997
3.6358707340230003	939.
3.6403276408959995	943.0000000000001
3.6420281065759994	955.0000000000001
3.6526829576869995	961.
3.6553465078630003	971.0000000000003
3.6610389482330006	976.9999999999995
3.6648621592699997	991.0000000000002
3.6692935018919997	1000.9999999999999
3.674093784267	1005.0000000000001
3.6768679694840003	1022.9999999999995
3.6841554644659995	1037.0000000000002
3.6864876843719996	1047.0000000000002
3.6900735577949995	1051.0000000000002
3.690861064191	1057.0000000000002
3.6953697670270005	1062.9999999999998
3.698211007299	1080.9999999999998
3.707547291474	1095.0000000000002
3.7136029734409997	1109.0000000000005
3.717821199023999	1125.0000000000002
3.720740318179	1128.9999999999998
3.7216418916319998	1135.0000000000005
3.726971753745	1138.9999999999998
3.7337471489689995	1153.
3.7352684236040004	1160.9999999999995
3.7383168226879997	1166.9999999999998
3.7539899210000005	1210.9999999999995
3.762169551919	1236.9999999999995
3.762628992752	1247.
3.766019525468	1254.9999999999995
3.7668178449000003	1263.
3.771796276261999	1271.0000000000002
3.780004947946	1311.0000000000002
3.7870848565449995	1329.0000000000005
3.7978393183019996	1370.9999999999998
3.807152735894	1389.0000000000005
3.8136583773129997	1419.
3.8266520192349995	1451.
3.8315345963939995	1468.9999999999998
3.8369396247789997	1479.
3.845232651541	1509.0000000000005
3.861359559088001	1583.0000000000002
3.872918152225	1609.0000000000005
3.8787848788079997	1645.0000000000002
3.8832168296600003	1663.0000000000005
3.886431233424	1683.
3.889990204417	1693.0000000000002
3.893182856947	1724.9999999999993
3.8970625632930007	1742.9999999999998
3.901814029143	1782.9999999999995
3.910570403088	1801.
3.916266725817	1838.9999999999993
3.924106111157	1909.0000000000007
3.9325313678100002	1943.0000000000005
3.9395060880579997	1973.
3.941223760963	1989.0000000000005
3.963319500081999	2124.999999999999
3.968817630259	2170.9999999999995
3.9747921374849993	2202.9999999999995
3.982212043445	2253.
4.007439153069001	2394.9999999999995
4.034161814342	2546.9999999999995
4.0641977164280005	2735.
4.077189928131999	2817.000000000001
4.08885065774	2888.999999999999
4.100538787768	2981.000000000001
4.128239634086	3150.9999999999977
4.141119726745001	3222.9999999999986
4.157098453034999	3331.0000000000005
4.171973799771999	3437.0000000000027
4.209390225466	3727.
4.232333849324	3897.000000000002
4.2562730531540005	4056.999999999997
4.2645144911649995	4138.999999999997
4.272224513517999	4190.999999999998
4.299754442119999	4418.999999999998
4.335635544918	4661.000000000001
4.390062928872	5085.000000000001
4.421414628264	5353.
4.469177639647999	5709.000000000005
4.559466402709999	6312.999999999999
4.579641376690999	6472.999999999999
4.616789578497	6733.000000000005
4.664942126389999	7064.999999999996
4.721329182033	7436.999999999995
4.835245635742	7991.0000000000055
5.023154061613	8764.999999999993
5.212081693377999	9479.
5.324267994182	9951.00000000001
5.4	10360.999999999998


==> logtheta4.txt <==
0.	1.
1.8398263856040002	1.
1.8398263856040002	3.0000000000000004
1.922364294589	3.0000000000000004
1.922364294589	4.999999999999999
1.925462469878	4.999999999999999
1.925462469878	6.999999999999999
1.928597670574	6.999999999999999
1.928597670574	9.000000000000002
1.9395771903510004	9.000000000000002
1.9395771903510004	11.000000000000002
1.9483449728790003	11.000000000000002
1.9483449728790003	13.
1.954610958897	13.
1.955391861454	18.999999999999996
1.9572516421300004	18.999999999999996
1.9572516421300004	21.
1.95942004505	21.
1.95942004505	23.
1.964775429381	23.
1.964775429381	24.999999999999996
1.9704752259220002	24.999999999999996
1.9704752259220002	27.
1.974481863202	27.
1.974481863202	29.000000000000004
1.9762309593860001	29.000000000000004
1.9762309593860001	31.
1.9773804100060002	31.
1.9773804100060002	33.
1.9784184830399998	33.
1.9813535856369997	44.99999999999999
1.982896650866	44.99999999999999
1.982896650866	46.99999999999999
1.9845851671330001	46.99999999999999
1.9845851671330001	48.99999999999999
1.985737557383	48.99999999999999
1.987654654698	57.00000000000001
1.9894079901970005	62.99999999999999
1.9904702948419999	62.99999999999999
1.990499774418	66.99999999999997
1.996069206758	66.99999999999997
1.9963153960579998	71.
1.9979740800379997	71.
1.9979740800379997	72.99999999999999
1.9992199263350001	72.99999999999999
2.0004972918390007	83.00000000000003
2.004239465995	83.00000000000003
2.0052406979179995	88.99999999999999
2.0067646157969996	88.99999999999999
2.008467733971	97.
2.010717565927	97.
2.010717565927	98.99999999999999
2.012265192291	98.99999999999999
2.012780874677	104.99999999999997
2.014638296838	104.99999999999997
2.014638296838	106.99999999999996
2.0161157079889995	106.99999999999996
2.0164485868039996	110.99999999999997
2.017876891667	110.99999999999997
2.018654766549	115.00000000000001
2.0213811947019997	115.00000000000001
2.023624623477	126.99999999999999
2.02556727282	135.00000000000003
2.0270527019280005	137.00000000000003
2.0272737509270002	141.00000000000003
2.028660788286	141.00000000000003
2.028660788286	142.99999999999994
2.0312158992540006	142.99999999999994
2.032859923039	152.99999999999997
2.033531328383	155.00000000000003
2.0351976816649997	155.00000000000003
2.036669056208	163.
2.0389261244690005	163.
2.0389261244690005	164.99999999999994
2.0408593489680005	164.99999999999994
2.0408593489680005	167.00000000000006
2.0467039105679996	167.00000000000006
2.0467039105679996	169.
2.048835281498	169.
2.048835281498	171.00000000000009
2.052657693814	171.00000000000009
2.053774839891	176.99999999999994
2.062559972133	176.99999999999994
2.062559972133	179.
2.091711373153	179.
2.091711373153	181.00000000000006
2.3685024002789996	181.00000000000006
2.3685024002789996	183.00000000000009
2.3798504970520002	183.00000000000009
2.3798504970520002	184.99999999999991
2.3884183055750006	184.99999999999991
2.3884183055750006	187.00000000000003
2.390030894585	187.00000000000003
2.390030894585	189.00000000000003
2.396436771585	189.00000000000003
2.396436771585	191.
2.399504058984	191.
2.399504058984	193.
2.402559591306	193.
2.402559591306	195.
2.4115103563580007	195.
2.4115103563580007	197.
2.4129226981759997	197.
2.4129226981759997	198.99999999999997
2.4143463106909997	198.99999999999997
2.4148121835680003	202.99999999999997
2.4159266631040004	202.99999999999997
2.4159266631040004	205.00000000000006
2.422321382502	205.00000000000006
2.423294425615	211.00000000000003
2.424218630542	213.00000000000009
2.4257129940759996	213.00000000000009
2.426595771233	220.99999999999991
2.430676276171	220.99999999999991
2.4323983317680002	230.99999999999994
2.4353438402260004	230.99999999999994
2.4379390597840005	242.99999999999994
2.4407709410040006	242.99999999999994
2.441094954446	248.99999999999994
2.4421243536899997	250.9999999999999
2.4444444571800013	250.9999999999999
2.4448941474900003	258.9999999999999
2.4468567183970005	258.9999999999999
2.4475146952379996	263.00000000000006
2.449408280068	263.00000000000006
2.449408280068	264.99999999999994
2.452912550087	264.99999999999994
2.452912550087	267.00000000000006
2.454377237596	267.00000000000006
2.4580668570690007	293.0000000000001
2.460094807201001	293.0000000000001
2.4606930988560003	297.00000000000006
2.4621936330430003	297.00000000000006
2.4621936330430003	299.0000000000001
2.4639458891309998	299.0000000000001
2.466089285142001	321.
2.4678568564230003	321.
2.4688432763930006	329.
2.4704587004180003	329.
2.4711462073920005	334.99999999999994
2.4728257152080007	334.99999999999994
2.47585521303	350.9999999999999
2.4775736681439997	350.9999999999999
2.4775736681439997	352.99999999999994
2.479235925554	352.99999999999994
2.4827776602030003	379.
2.484942482527	381.0000000000001
2.48506643002	385.00000000000017
2.486850142503	385.00000000000017
2.4899565096260003	413.00000000000017
2.4927611573519997	427.0000000000001
2.4960544710969996	427.0000000000001
2.4969654991610004	435.00000000000006
2.4983193190510002	436.9999999999999
2.4993638368299997	444.99999999999994
2.502983098069	449.0000000000001
2.5032253361940002	453.0000000000001
2.505825911264	454.99999999999994
2.5069493073390006	463.
2.5093918761490004	464.99999999999983
2.5097066208460004	468.9999999999999
2.5113800959440007	471.
2.5165540085240004	486.99999999999994
2.516836954557	495.
2.5183864099010007	499.00000000000006
2.5190784425509998	505.00000000000017
2.5227188922910004	507.00000000000017
2.5260564802429997	512.9999999999999
2.5278283405830004	527.0000000000001
2.5299136150150003	531.
2.5300593140160004	534.9999999999999
2.533841186558	537.0000000000001
2.5339448710320003	540.9999999999998
2.536181154849	540.9999999999998
2.5412036090520003	566.9999999999998
2.5439879469820004	571.0000000000001
2.5457260982210004	580.9999999999998
2.5502281310500003	587.0000000000002
2.553295621591	598.9999999999999
2.5554115055140003	603.0000000000002
2.5562430709190003	613.0000000000001
2.5605484179780005	614.9999999999998
2.562869440834	623.
2.566502928589	624.9999999999998
2.5685146821730003	630.9999999999998
2.570682791982	632.9999999999998
2.5713046610959998	636.9999999999999
2.574687955477	636.9999999999999
2.575515896523	645.
2.5811748357599997	653.
2.585258231048	654.9999999999999
2.5913795056530002	665.
2.5916606780990006	671.0000000000001
2.6004449256999997	675.0000000000002
2.6071907395730003	680.9999999999998
2.629506945738	683.
2.644322505276	691.0000000000002
3.7237292853740005	694.9999999999999
3.7267701862610005	698.9999999999999
3.753692153362001	703.0000000000001
3.7588050240359996	709.
3.7676216010159997	710.9999999999998
3.767997024876	716.9999999999999
3.775381389074	719.0000000000002
3.776785465763	723.0000000000001
3.782361892816	725.
3.7917365831200005	736.9999999999999
3.803615155135001	738.9999999999998
3.806133231484001	750.9999999999998
3.809022265942002	755.0000000000001
3.8122249597530007	775.0000000000002
3.818109643672	779.
3.822744146689	788.9999999999997
3.828312084288001	792.9999999999998
3.8334324296550006	812.9999999999997
3.839529711086	820.9999999999997
3.843822352350001	833.0000000000003
3.8468727775910008	838.9999999999998
3.8474729270360006	845.0000000000001
3.85310041248	849.0000000000003
3.855850272175	858.9999999999997
3.865012065254	877.
3.8681199130049997	903.
3.872108837744001	910.9999999999999
3.8757612473089997	921.
3.8765875999220003	928.9999999999997
3.8817692355250006	936.9999999999999
3.8850817628659997	945.0000000000003
3.885211971818	951.
3.8913921783559995	961.
3.8989859832470004	1008.9999999999995
3.9068629632750005	1060.9999999999998
3.9093776354900007	1087.0000000000002
3.9148741034380006	1122.9999999999998
3.9191647080239997	1159.
3.924798713075001	1205.
3.9278745795110006	1218.9999999999995
3.9362845854869994	1261.0000000000005
3.9419559152950003	1323.0000000000005
3.951417159163	1425.0000000000005
3.9592967644490002	1511.0000000000005
3.969183821234001	1681.0000000000005
3.9759574581940003	1764.9999999999998
3.9878138429990004	1961.
4.007537628904	2347.0000000000005
4.018023866296	2544.9999999999995
4.027184451458	2763.000000000001
4.037128208918	2917.000000000001
4.048045604997	3113.0000000000005
4.066852048419	3406.9999999999973
4.0747232943950005	3484.999999999998
4.086005044216	3610.9999999999986
4.106718224212999	3770.9999999999977
4.1410346149	3944.999999999999
4.201694999420001	4056.999999999997
4.313649460465001	4172.999999999998
4.338224761429	4255.000000000002
4.368185535558	4386.999999999999
4.390854494109999	4595.
4.418103734442001	4907.000000000001
4.439198065586002	5228.999999999996
4.459070666373002	5617.000000000002
4.476940307493001	5960.999999999998
4.504876358682	6561.000000000005
4.515597557037	6815.000000000004
4.540680505523	7350.999999999995
4.56639754825	7877.000000000006
4.58155599504	8136.999999999994
4.612152032218001	8609.000000000005
4.642723602219001	8903.000000000002
4.691219743847	9116.999999999996
4.769849470961001	9189.000000000004
5.4	9193.000000000002


==> logtheta5.txt <==
0.	1.
1.952394192961	1.
1.952394192961	3.0000000000000004
1.983707868442	3.0000000000000004
1.9838508207030001	6.999999999999999
1.9854234613160002	6.999999999999999
1.9854234613160002	9.000000000000002
1.9864314629090005	9.000000000000002
1.9864314629090005	11.000000000000002
1.988168282867	11.000000000000002
1.988168282867	13.
1.9893978904720004	13.
1.9908660595869998	23.
1.9928798549309996	23.
1.9985347203549995	79.
2.0004920323079998	81.00000000000003
2.0058476575710005	151.
2.007191129385	161.00000000000003
2.0088351538569995	161.00000000000003
2.0088351538569995	163.
2.010010156994	163.
2.012237744298	173.00000000000006
2.0137801124	173.00000000000006
2.014634294327	176.99999999999994
2.020605885353	176.99999999999994
2.020605885353	179.
2.042858319831	179.
2.042858319831	181.00000000000006
2.459873965457	181.00000000000006
2.459873965457	183.00000000000009
2.46095476253	183.00000000000009
2.46095476253	184.99999999999991
2.462492132044	184.99999999999991
2.4633105587769997	189.00000000000003
2.4659136092439997	189.00000000000003
2.4659136092439997	191.
2.468173029119	191.
2.468338618961	195.
2.470992062093	195.
2.472526452952	202.99999999999997
2.474559136841	213.00000000000009
2.476570296765	217.00000000000003
2.4803813692469996	245.0000000000001
2.481675187244	245.0000000000001
2.4937348696059995	358.9999999999999
2.502991301011	471.
2.5099554589529998	542.9999999999999
2.5168904455220007	617.0000000000001
2.5185958045250003	623.
2.521333783611	649.0000000000002
2.525195821249	671.0000000000001
2.5292086298889997	673.
2.5302706279930005	685.0000000000002
2.536230037417	689.0000000000001
2.5437893449580002	693.
3.9120616147869995	694.9999999999999
3.9128268942249997	698.9999999999999
3.9249622086139997	707.0000000000002
3.9282766479999993	716.9999999999999
3.932039544187999	719.0000000000002
3.9380062694709994	750.9999999999998
3.941287760044	759.0000000000003
3.944959831173999	776.9999999999999
3.9464810730320004	779.
3.951065062095	797.0000000000001
3.9532537030109998	811.0000000000002
3.955107739939	815.0000000000001
3.9559993673369993	824.9999999999999
3.957833491258999	829.0000000000001
3.964009852835	895.
3.9681971844279995	935.0000000000003
3.9792479761169997	1147.0000000000005
3.9952751618319993	2006.9999999999995
4.007453250758999	2850.9999999999995
4.016559624818001	3380.999999999999
4.025331846673	3704.999999999999
4.034638640622999	3865.000000000002
4.046419807993	3972.9999999999995
4.070434961554	4054.9999999999977
4.083719837018999	4072.9999999999995
4.422433279351999	4089.0000000000027
4.4418033379490005	4158.999999999996
4.458096592497	4356.999999999999
4.471673271457999	4717.000000000002
4.484817069437	5392.999999999997
4.513564848867	7638.999999999999
4.529526166627001	8598.999999999995
4.543959039687	8981.000000000002
4.565743796512001	9161.000000000002
5.4	9193.000000000002

